The origin of diverse $\alpha$-element abundances in galaxy discs

Spectroscopic surveys of the Galaxy reveal that its disc stars exhibit a spread in $\mathrm{[\alpha/Fe]}$ at fixed $\mathrm{[Fe/H]}$, manifest at some locations as a bimodality. The origin of these diverse, and possibly distinct, stellar populations in the Galactic disc is not well understood. We examine the Fe and $\alpha$-element evolution of 133 Milky Way-like galaxies from the EAGLE simulation, to investigate the origin and diversity of their $\mathrm{[\alpha/Fe]}$-$\mathrm{[Fe/H]}$ distributions. We find that bimodal $\mathrm{[\alpha/Fe]}$ distributions arise in galaxies whose gas accretion histories exhibit episodes of significant infall at both early and late times, with the former fostering more intense star formation than the latter. The shorter characteristic consumption timescale of gas accreted in the earlier episode suppresses its enrichment with iron synthesised by Type Ia SNe, resulting in the formation of a high-$\mathrm{[\alpha/Fe]}$ sequence. We find that bimodality in $\mathrm{[\alpha/Fe]}$ similar to that seen in the Galaxy is rare, appearing in approximately 5 percent of galaxies in our sample. We posit that this is a consequence of an early gas accretion episode requiring the mass accretion history of a galaxy's dark matter halo to exhibit a phase of atypically-rapid growth at early epochs. The scarcity of EAGLE galaxies exhibiting distinct sequences in the $\mathrm{[\alpha/Fe]}$-$\mathrm{[Fe/H]}$ plane may therefore indicate that the Milky Way's elemental abundance patterns, and its accretion history, are not representative of the broader population of $\sim L^\star$ disc galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
